STEP -- Towards Structured Scene-Text Spotting

We introduce the structured scene-text spotting task, which requires a scene-text OCR system to spot text in the wild according to a query regular expression. Contrary to generic scene text OCR, structured scene-text spotting seeks to dynamically condition both scene text detection and recognition on user-provided regular expressions. To tackle this task, we propose the Structured TExt sPotter (STEP), a model that exploits the provided text structure to guide the OCR process. STEP is able to deal with regular expressions that contain spaces and it is not bound to detection at the word-level granularity. Our approach enables accurate zero-shot structured text spotting in a wide variety of real-world reading scenarios and is solely trained on publicly available data. To demonstrate the effectiveness of our approach, we introduce a new challenging test dataset that contains several types of out-of-vocabulary structured text, reflecting important reading applications of fields such as prices, dates, serial numbers, license plates etc. We demonstrate that STEP can provide specialised OCR performance on demand in all tested scenarios.

==> scrap.txt <==

==============INTRO==============


%Scene text detection and recognition has attracted increasing research interest in the field of computer vision. The high-level information provided by scene text is key for tasks related to scene understanding such as autonomous driving\cite{garcia2022read}, VQA\cite{biten2019scene, singh2019towards, mathew2022infographicvqa}, fine-grained image classification\cite{karaoglu2013text, bai2018integrating}, etc. % ST-VQA, TextVQA, Autonomous driving (RT1-3k), more?
%While a challenging task, modern architectures can read text under difficult conditions.
%State-of-art approaches use recently introduced datasets that feature challenging conditions such as incidental text. 

%%This has allowed the detection and recognition of text with arbitrary shapes such as curved text\cite{yuliang2017detecting, ch2017total}. %datasets on curved text
%%A new trend of models has started using End-To-End transformer-based\cite{vaswani2017attention} networks to tackle this task. The fully connected topology removes Region-of-Interest % FOTS, textdragon, ABCnet, etc...
%%corrective operations, which some previous approaches were highly dependent on \cite{liu2018fots, feng2019textdragon, liu2020abcnet, liu2021abcnet, liao2020mask}.
%%  idk if it's worth going into too much detail here...


% \begin{figure}[ht]
%   \centering
%   \begin{subfigure}[b]{0.9\linewidth}
%     \centering
%     \includegraphics[width=\linewidth]{figures/example_generic.pdf}
%     \caption{Result of applying a generic OCR model (TESTR\cite{zhang2022text}) to detect structured text.}
%     \label{fig:intro_example_generic}
%   \end{subfigure}
%   \hfill
%   \begin{subfigure}[b]{0.9\linewidth}
%     \centering
%     \includegraphics[width=\linewidth]{figures/example_guided.pdf}
%     \caption{Result of applying our structure-guided model to target text with a known format. Each element of the structure represents a type of character (\textit{L} is letter, \textit{S} is space, and \textit{N} is number)}
%     \label{fig:intro_example_hint}
%   \end{subfigure}
%   \hfill

%%   \caption{Structured out-of-vocabulary text presents a challenge for generic OCR systems. Figure \ref{fig:intro_example_generic} shows how the generic TESTR has fragmented and misspelled the target text (a BIC shipping container code, highlighted in green in the left part of the figure). Figure \ref{fig:intro_example_hint} shows how STEP uses the target format to guide the text-spotting process. Our approach avoids text fragmentation and reduces spelling mistakes.}
%%   \label{fig:intro_example}
%% \end{figure}

%% \begin{figure}
%%     \centering
%%     \begin{tabular}{ccc}
%%        \includegraphics[width=0.29\columnwidth]{figures/fig_1_empty.pdf}  & \includegraphics[width=0.29\columnwidth]{figures/fig_1_TESTR.png}
%%          & \includegraphics[width=0.29\columnwidth]{figures/fig_1_STEP.png} \\
%%          (a) & (b) & (c)
%%     \end{tabular}

%%     \caption{Out-of-vocabulary structured text presents a challenge for generic OCR systems. Figure (a) shows an example of a BIC shipping container code, which features two spaces. Figure (b) shows how a generic OCR system has misspelled and fragmented the code into three detections. To recover the target is necessary to apply post-processing operations to the detected regions. Instead, Figure (c) shows how our structure-guided approach can detect and read the code without fragmentations or spelling mistakes, removing the need for any post-processing operations.}
%%     \label{fig:intro_example}
%% \end{figure}


%%Industrial text also differs from generic scene text in that it usually does not follow any specific vocabulary. 
%%Words featured in generic datasets often belong to specific vocabulary or vocabularies (such as English or French), or are at least morphologically similar to other words of the dataset. 
%%By contrast, industrial applications feature random strings of letters and numbers which are usually not found in public scene text datasets.
%% oov repetinion? remove above?
%%Out-of-Vocabulary text has shown to be a difficult challenge to modern OCR systems \cite{garcia2023out, wan2020vocabulary}, which further hinders the problem of industrial text recognition. % example missing in figure 2, for example TARE readings
%%Providing the structure of the target text also biases the recognition of the text, which reduces spelling mistakes. % again, add the TARE example


%One of the drawbacks of the generic text detection and recognition frameworks is the vocabulary and granularity level of the generic datasets used to train.
%Since most of them feature annotations at word level, models are trained to detect text as single words. 
%Another common characteristic is that the majority of the images featured come from outdoor scenes, which mostly contain in-vocabulary text (usually from English or other European languages).
%Recent works \cite{garcia2023out, wan2020vocabulary} % on over vocab reliance, OOV challenge report
%have shown how state-of-art models seem to over-rely on language priors and perform worse on out-of-vocabulary words.
%Consequentially, we argue that while the generic OCR approach is adequate for many applications (such as scene understanding-related tasks), there are many other cases where this strategy may not be optimal.
%One case is structured out-of-vocabulary text such as license plates, serial numbers, or bar codes. 
%Such data follows fixed structures/formats and contains different combinations of letters, numbers, and separations.
%Separations such as spaces pose a particularly challenging problem for models trained on word-level granularity.
%If the text of interest contains spaces, a generic model will tend to fragment it into different detections, which increases the probability of the network making a mistake.
%An example of this effect can be seen in figure \ref{fig:intro_example}b, where a generic OCR architecture 
%has arbitrarily broken down a BIC code (shipping container identification) % ref ISO?
%into different detections. Furthermore, the model has misspelled the central term of the code (instead of 6 numbers, the model has read 7).


%An easy solution to some of these problems is to apply post-processing operations on the detected areas.
%Fragmented detections can be merged together using heuristics such as the distance between detections, although it comes with the risk of merging unrelated text or false positives.
%The target format can also be used to discard other text of the image that does not follow the target structure.
%However, regardless of the strategy, the merging will fall apart if the model has failed to detect one of the fragments of the text.
%Another alternative is to fine-tune the generic model for each specific application, but this requires expensive data annotation.

%\begin{figure}
%    \centering
%    \includegraphics[width=\columnwidth]{figures/STEP_overview.pdf}
%    \caption{The STEP architecture is composed of a transformer encoder and two character and location decoders. The encoder and two decoders are guided with the regex of the target text. The model learns to detect and recognize the queried text in the image.}
%    \label{fig:architecture_overview}
%\end{figure}


%In this paper, we want to tackle the problem of structured scene-text spotting from a different angle.
%Our objective is to build an OCR system that detects and recognizes text that follows known structures or formats and minimizes the need for post-processing operations.
%With this concept in mind, we introduce the Structured TExt sPotter (STEP), a modified version of the TESTR\cite{zhang2022text} architecture that can be guided to spot the target text.
%Figure \ref{fig:architecture_overview} shows an overview of STEP.
%The structure information is injected into the network with an encoded regular expression (regex).
%Our architecture effectively detects and recognizes structured text, avoiding detection fragmentation and reducing spelling mistakes.
%Figure \ref{fig:intro_example}c shows how our model detects and recognizes the BIC code in a single detection.

% mention training strategy on public data?



==============/INTRO==============
